Does Vec2Text Pose a New Corpus Poisoning Threat?

The emergence of Vec2Text -- a method for text embedding inversion -- has raised serious privacy concerns for dense retrieval systems which use text embeddings. This threat comes from the ability for an attacker with access to embeddings to reconstruct the original text. In this paper, we take a new look at Vec2Text and investigate how much of a threat it poses to the different attacks of corpus poisoning, whereby an attacker injects adversarial passages into a retrieval corpus with the intention of misleading dense retrievers. Theoretically, Vec2Text is far more dangerous than previous attack methods because it does not need access to the embedding model's weights and it can efficiently generate many adversarial passages. We show that under certain conditions, corpus poisoning with Vec2Text can pose a serious threat to dense retriever system integrity and user experience by injecting adversarial passaged into top ranked positions. Code and data are made available at https://github.com/ielab/vec2text-corpus-poisoning

==> analysis/noise_injection_results.tsv <==
Model	Noise	top 10	Effectiveness (top 20)	top 100	top 1000	Reconstructibility (bleu)	tf1	exact	cos
GTR original	0.001	0.6338	0.7108	0.8161	0.8931	73.0471	0.9087	0.2170	0.9754
GTR original	0.01	0.6283	0.7011	0.8097	0.8925	12.4155	0.4686	0.0010	0.7690
GTR original	0.1	0.0524	0.0884	0.2017	0.3740	1.5463	0.1077	0.0000	0.0158
GTR original	1	0.0463	0.0681	0.1565	0.2853	1.1747	0.0828	0.0000	-0.0058
GTR fixed	0.001	0.7158	0.7726	0.8565	0.9127	53.5970	0.8368	0.0470	0.9823
GTR fixed	0.01	0.7066	0.7690	0.8499	0.9094	8.4979	0.4047	0.0010	0.7947
GTR fixed	0.1	0.0501	0.0820	0.1911	0.3565	1.4835	0.1025	0.0000	0.0563
GTR fixed	1	0.0382	0.0665	0.1584	0.2972	1.3448	0.0889	0.0000	-0.0047
DPR	0.001	0.7482	0.8006	0.8626	0.9139	71.6280	0.8771	0.3330	0.9879
DPR	0.01	0.7479	0.7992	0.8623	0.9136	68.9989	0.8662	0.2550	0.9841
DPR	0.1	0.7368	0.7861	0.8604	0.9125	10.1402	0.4107	0.0010	0.8380
DPR	1	0.0463	0.0787	0.1934	0.3648	1.8390	0.1225	0.0000	0.0705
